Deep Decoding of $\ell_\infty$-coded Light Field Images

To enrich the functionalities of traditional cameras, light field cameras record both the intensity and direction of light rays, so that images can be rendered with user-defined camera parameters via computations. The added capability and flexibility are gained at the cost of gathering typically more than $100\times$ greater amount of information than conventional images. To cope with this issue, several light field compression schemes have been introduced. However, their ways of exploiting correlations of multidimensional light field data are complex and are hence not suited for inexpensive light field cameras. In this work, we propose a novel $\ell_\infty$-constrained light-field image compression system that has a very low-complexity DPCM encoder and a CNN-based deep decoder. Targeting high-fidelity reconstruction, the CNN decoder capitalizes on the $\ell_\infty$-constraint and light field properties to remove the compression artifacts and achieves significantly better performance than existing state-of-the-art $\ell_2$-based light field compression methods.

==> csv/Grids_Danger_de_Mort.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
37.802,36.8953,38.6043,52.4192,50.6966,52.0711,50.741,0.11242,0.2156,0.21066,1.5422,1.5422,1.5422,1.5422,50,97,8,2,2,2,2
41.9523,38.9203,39.3322,49.8767,46.946,49.6277,48.0297,0.3946,0.35047,0.2495,0.98573,0.98573,0.98573,0.98573,30,96,7,4,4,4,4
46.7427,40.246,39.8992,48.5225,44.8511,48.151,45.8387,1.0307,0.44732,0.30598,0.68817,0.68817,0.68817,0.68817,13,92,6,6,6,6,6
52.4233,42.51,40.8706,47.6632,43.4934,47.4105,44.9931,1.9638,0.71299,0.40473,0.50279,0.50279,0.50279,0.50279,5,84,5,8,8,8,8
,43.7329,42.094,46.9947,42.459,46.8043,44.0391,,0.85078,0.50279,0.40473,0.40473,0.40473,0.40473,,76,4,10,10,10,10
,46.087,43.592,46.542,41.7228,46.4418,43.7501,,1.3346,0.68817,0.30598,0.30598,0.30598,0.30598,,61,3,12,12,12,12
,,45.8326,46.1014,41.1166,46.0494,43.529,,,0.98573,0.2495,0.2495,0.2495,0.2495,,,2,14,14,14,14
,,50.0911,45.8741,40.6577,45.7344,43.2862,,,1.5422,0.21066,0.21066,0.21066,0.21066,,,1,16,16,16,16


==> csv/ISO_and_Colour_Charts_Color_Chart_1.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
41.0062,39.6003,38.5588,52.3114,51.0889,52.0377,50.8657,0.03925,0.10879,0.21544,1.3665,1.3665,1.3665,1.3665,67,154,8,2,2,2,2
43.4293,40.67,39.3285,49.6741,47.796,49.4764,48.0901,0.19577,0.16309,0.24713,0.8716,0.8716,0.8716,0.8716,31,151,7,4,4,4,4
47.1212,41.5687,39.9236,48.255,45.9504,48.0019,46.0193,0.70156,0.22914,0.29451,0.61784,0.61784,0.61784,0.61784,15,136,6,6,6,6,6
52.5163,42.665,41.0135,47.312,44.6759,47.1459,45.1241,1.6683,0.38793,0.37055,0.46554,0.46554,0.46554,0.46554,6,115,5,8,8,8,8
,43.736,42.2619,46.6251,43.6951,46.4802,44.279,,0.52772,0.46554,0.37055,0.37055,0.37055,0.37055,,97,4,10,10,10,10
,45.4801,43.8148,46.0747,42.8983,46.001,43.7121,,0.91628,0.61784,0.29451,0.29451,0.29451,0.29451,,71,3,12,12,12,12
,,46.0934,45.6551,42.1949,45.6049,43.3287,,,0.8716,0.24713,0.24713,0.24713,0.24713,,,2,14,14,14,14
,,50.2474,45.4045,41.7153,45.2673,43.0166,,,1.3665,0.21544,0.21544,0.21544,0.21544,,,1,16,16,16,16


==> csv/ISO_and_Colour_Charts_ISO_Chart_12.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
40.13,37.9116,38.8265,52.5337,51.1577,52.2181,50.959,0.069051,0.20895,0.24634,1.3368,1.3368,1.3368,1.3368,49,115,8,2,2,2,2
43.5949,39.806,39.6127,50.0721,47.9023,49.8408,48.3177,0.2604,0.31071,0.27738,0.85745,0.85745,0.85745,0.85745,22,109,7,4,4,4,4
47.2326,41.1971,40.2214,48.7751,46.0179,48.4972,46.3372,0.73496,0.39187,0.32208,0.62039,0.62039,0.62039,0.62039,11,101,6,6,6,6,6
52.521,43.1514,41.2813,47.9104,44.6427,47.6877,45.4425,1.6704,0.58569,0.3993,0.47981,0.47981,0.47981,0.47981,5,89,5,8,8,8,8
,44.277,42.5533,47.2504,43.5291,47.0675,44.4469,,0.70831,0.47981,0.3993,0.3993,0.3993,0.3993,,70,4,10,10,10,10
,46.0706,44.0894,46.7802,42.5936,46.6476,44.008,,1.0872,0.62039,0.32208,0.32208,0.32208,0.32208,,55,3,12,12,12,12
,,46.2906,46.3154,41.8172,46.2824,43.7582,,,0.85745,0.27738,0.27738,0.27738,0.27738,,,2,14,14,14,14
,,50.3231,46.1083,41.2619,45.9599,43.4009,,,1.3368,0.24634,0.24634,0.24634,0.24634,,,1,16,16,16,16


==> csv/Mirrors_and_Transparency_Vespa.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
39.0667,37.9213,38.6082,52.2474,50.8609,51.9867,50.8168,0.055181,0.13276,0.16993,1.4956,1.4956,1.4956,1.4956,57,122,8,2,2,2,2
42.2842,39.401,39.2934,49.4909,47.1559,49.2816,47.8831,0.28105,0.21808,0.20462,0.96079,0.96079,0.96079,0.96079,28,110,7,4,4,4,4
46.8757,40.4745,39.8168,48.0441,45.0769,47.7491,45.6281,0.92817,0.30352,0.25967,0.65395,0.65395,0.65395,0.65395,12,102,6,6,6,6,6
52.6257,42.1698,40.7769,47.1549,43.7435,46.9796,44.7646,1.8805,0.52025,0.35228,0.46286,0.46286,0.46286,0.46286,7,91,5,8,8,8,8
,43.3753,41.9447,46.4998,42.7798,46.3908,43.8886,,0.67827,0.46286,0.35228,0.35228,0.35228,0.35228,,83,4,10,10,10,10
,45.5985,43.4496,46.0506,42.0565,46.0066,43.6307,,1.1744,0.65395,0.25967,0.25967,0.25967,0.25967,,65,3,12,12,12,12
,,45.767,45.6653,41.473,45.6463,43.3919,,,0.96079,0.20462,0.20462,0.20462,0.20462,,,2,14,14,14,14
,,50.1644,45.4576,41.0414,45.3521,43.1675,,,1.4956,0.16993,0.16993,0.16993,0.16993,,,1,16,16,16,16


==> csv/Nature_Flowers.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
37.7399,36.5034,38.7845,52.4588,50.6633,52.1295,50.7246,0.097082,0.24843,0.19166,1.5213,1.5213,1.5213,1.5213,43,94,8,2,2,2,2
41.9141,38.7039,39.4854,49.969,46.8699,49.7148,48.0152,0.35374,0.40602,0.22496,0.96739,0.96739,0.96739,0.96739,21,82,7,4,4,4,4
46.74,40.0004,40.0089,48.6685,44.7636,48.2964,45.8443,0.98201,0.50507,0.27749,0.6608,0.6608,0.6608,0.6608,12,73,6,6,6,6,6
52.4491,42.4417,40.9332,47.882,43.4502,47.6357,45.1869,1.9111,0.81221,0.37257,0.47082,0.47082,0.47082,0.47082,5,69,5,8,8,8,8
,43.6136,42.0982,47.3091,42.474,47.1188,44.4105,,0.93649,0.47082,0.37257,0.37257,0.37257,0.37257,,62,4,10,10,10,10
,46.1151,43.5319,46.9081,41.7915,46.8267,44.2024,,1.4504,0.6608,0.27749,0.27749,0.27749,0.27749,,54,3,12,12,12,12
,,45.7565,46.4946,41.2154,46.4794,44.0611,,,0.96739,0.22496,0.22496,0.22496,0.22496,,,2,14,14,14,14
,,50.0692,46.3379,40.7848,46.2108,43.8208,,,1.5213,0.19166,0.19166,0.19166,0.19166,,,1,16,16,16,16


==> csv/People_Fountain_Vincent_2.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
39.053,37.9037,37.9835,52.3773,50.8946,52.0511,50.7712,0.086782,0.20321,0.23211,1.5286,1.5286,1.5286,1.5286,57,113,8,2,2,2,2
42.6528,39.392,38.7663,49.7106,47.3307,49.4443,47.9262,0.30406,0.29312,0.27116,0.99687,0.99687,0.99687,0.99687,30,78,7,4,4,4,4
46.8521,40.6692,39.4276,48.2875,45.2829,47.9262,45.6605,0.86765,0.37836,0.32968,0.70922,0.70922,0.70922,0.70922,16,62,6,6,6,6,6
52.4027,42.6841,40.5196,47.3625,43.9214,47.0737,44.7282,1.8221,0.61175,0.42451,0.53058,0.53058,0.53058,0.53058,5,57,5,8,8,8,8
,43.8711,41.8117,46.6582,42.868,46.4542,43.7292,,0.7364,0.53058,0.42451,0.42451,0.42451,0.42451,,51,4,10,10,10,10
,45.9889,43.4272,46.1449,42.0323,46.0278,43.2953,,1.174,0.70922,0.32968,0.32968,0.32968,0.32968,,44,3,12,12,12,12
,,45.7813,45.6815,41.3455,45.5707,42.967,,,0.99687,0.27116,0.27116,0.27116,0.27116,,,2,14,14,14,14
,,50.1195,45.3845,40.771,45.2292,42.7866,,,1.5286,0.23211,0.23211,0.23211,0.23211,,,1,16,16,16,16


==> csv/People_Friends_1.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
39.8508,39.062,40.4723,53.255,51.3011,52.8092,51.2877,0.032026,0.14017,0.15318,1.1117,1.1117,1.1117,1.1117,45,103,8,2,2,2,2
43.1583,40.7924,41.2562,51.2936,47.9174,51.0014,48.974,0.14256,0.2195,0.16636,0.6428,0.6428,0.6428,0.6428,21,99,7,4,4,4,4
47.2631,41.9835,41.6197,50.362,46.2666,50.0784,47.4247,0.56578,0.28012,0.18754,0.40885,0.40885,0.40885,0.40885,13,93,6,6,6,6,6
52.6342,43.8556,42.6216,49.8971,45.3166,49.6642,47.2015,1.3566,0.45491,0.22866,0.28797,0.28797,0.28797,0.28797,7,79,5,8,8,8,8
,44.8901,43.5852,49.5206,44.6734,49.3406,46.8033,,0.54333,0.28797,0.22866,0.22866,0.22866,0.22866,,70,4,10,10,10,10
,46.7234,44.743,49.2721,44.2108,49.1406,46.6939,,0.87517,0.40885,0.18754,0.18754,0.18754,0.18754,,64,3,12,12,12,12
,,46.6277,48.9785,43.7622,48.9504,46.8181,,,0.6428,0.16636,0.16636,0.16636,0.16636,,,2,14,14,14,14
,,50.5501,48.9512,43.5417,48.7719,46.2916,,,1.1117,0.15318,0.15318,0.15318,0.15318,,,1,16,16,16,16


==> csv/Studio_Ankylosaurus_Diplodocus_1.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
42.5374,41.2731,40.009,52.8123,51.2566,52.4051,50.9585,0.015605,0.074032,0.14383,1.0834,1.0834,1.0834,1.0834,48,103,8,2,2,2,2
44.4128,42.3516,40.5935,50.6193,48.1828,50.3229,48.5775,0.069362,0.10758,0.1584,0.61538,0.61538,0.61538,0.61538,29,98,7,4,4,4,4
47.196,43.1546,41.1042,49.5784,46.6826,49.264,47.0252,0.40821,0.14166,0.18202,0.39646,0.39646,0.39646,0.39646,14,93,6,6,6,6,6
52.5228,44.1952,42.1438,48.9666,45.7393,48.7191,46.6071,1.3306,0.2326,0.22262,0.2852,0.2852,0.2852,0.2852,6,85,5,8,8,8,8
,44.9748,43.2029,48.5208,45.0579,48.2501,46.1595,,0.32068,0.2852,0.22262,0.22262,0.22262,0.22262,,79,4,10,10,10,10
,46.2317,44.495,48.206,44.4736,48.0159,45.9285,,0.56783,0.39646,0.18202,0.18202,0.18202,0.18202,,65,3,12,12,12,12
,,46.4121,47.9136,43.9771,47.7671,46.0126,,,0.61538,0.1584,0.1584,0.1584,0.1584,,,2,14,14,14,14
,,50.2929,47.8558,43.6269,47.6081,45.4566,,,1.0834,0.14383,0.14383,0.14383,0.14383,,,1,16,16,16,16


==> csv/Studio_Desktop.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
40.88,39.5748,40.0496,54.0142,52.4227,53.6824,52.332,0.039275,0.14085,0.16216,1.0068,1.0068,1.0068,1.0068,52,114,8,2,2,2,2
44.2929,41.2472,40.889,51.5521,48.9086,51.2808,49.6703,0.17075,0.21342,0.18265,0.64433,0.64433,0.64433,0.64433,29,108,7,4,4,4,4
48.5839,42.2997,41.4167,50.3092,46.923,50.0434,47.624,0.55889,0.26458,0.21268,0.44333,0.44333,0.44333,0.44333,13,102,6,6,6,6,6
54.1314,44.1233,42.5133,49.5205,45.6768,49.3266,46.8799,1.1882,0.41527,0.26575,0.32901,0.32901,0.32901,0.32901,6,85,5,8,8,8,8
,45.2426,43.7067,48.9786,44.7706,48.8217,46.2204,,0.5049,0.32901,0.26575,0.26575,0.26575,0.26575,,72,4,10,10,10,10
,47.1829,45.1294,48.5816,44.0851,48.5006,45.8477,,0.80617,0.44333,0.21268,0.21268,0.21268,0.21268,,61,3,12,12,12,12
,,47.3484,48.226,43.4549,48.1747,45.7254,,,0.64433,0.18265,0.18265,0.18265,0.18265,,,2,14,14,14,14
,,51.5754,48.0812,43.0187,47.8971,45.3241,,,1.0068,0.16216,0.16216,0.16216,0.16216,,,1,16,16,16,16


==> csv/Studio_Magnets_1.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
42.9393,41.4222,40.4962,52.8287,51.3321,52.4176,50.9975,0.016667,0.080428,0.1521,1.0516,1.0516,1.0516,1.0516,45,90,8,2,2,2,2
44.6985,42.5407,41.0277,50.6574,48.3074,50.3594,48.6667,0.070765,0.11327,0.1641,0.59108,0.59108,0.59108,0.59108,32,89,7,4,4,4,4
47.2901,43.3758,41.4689,49.634,46.836,49.3466,47.2429,0.38925,0.14954,0.18453,0.38016,0.38016,0.38016,0.38016,13,85,6,6,6,6,6
52.5735,44.3509,42.5078,49.0586,45.8649,48.8135,46.8841,1.3084,0.23296,0.21895,0.27711,0.27711,0.27711,0.27711,6,72,5,8,8,8,8
,45.0507,43.5253,48.659,45.2195,48.3971,46.4878,,0.31337,0.27711,0.21895,0.21895,0.21895,0.21895,,69,4,10,10,10,10
,46.2657,44.7034,48.3932,44.6599,48.2189,46.3039,,0.55692,0.38016,0.18453,0.18453,0.18453,0.18453,,59,3,12,12,12,12
,,46.5451,48.1605,44.1756,47.9944,46.4597,,,0.59108,0.1641,0.1641,0.1641,0.1641,,,2,14,14,14,14
,,50.3357,48.1342,43.8948,47.896,45.845,,,1.0516,0.1521,0.1521,0.1521,0.1521,,,1,16,16,16,16


==> csv/Urban_Bikes.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
38.7933,37.8343,39.0123,52.5641,50.7991,52.19,50.7738,0.078857,0.20568,0.16868,1.4154,1.4154,1.4154,1.4154,49,103,8,2,2,2,2
42.4212,39.4193,39.6884,50.1492,47.2015,49.8462,48.135,0.26865,0.30145,0.19803,0.8757,0.8757,0.8757,0.8757,23,102,7,4,4,4,4
46.7602,40.6784,40.2192,48.8728,45.2477,48.4969,46.0721,0.8276,0.38528,0.24206,0.58519,0.58519,0.58519,0.58519,12,99,6,6,6,6,6
52.4493,42.7505,41.1617,48.0915,44.056,47.8059,45.4327,1.7565,0.62333,0.32259,0.41318,0.41318,0.41318,0.41318,6,88,5,8,8,8,8
,44.1557,42.3092,47.4656,43.1571,47.2781,44.6361,,0.7809,0.41318,0.32259,0.32259,0.32259,0.32259,,73,4,10,10,10,10
,46.0487,43.703,47.0544,42.4777,46.9424,44.3891,,1.1653,0.58519,0.24206,0.24206,0.24206,0.24206,,58,3,12,12,12,12
,,45.8646,46.6064,41.9109,46.5574,44.1981,,,0.8757,0.19803,0.19803,0.19803,0.19803,,,2,14,14,14,14
,,50.11,46.4168,41.4694,46.2763,43.9631,,,1.4154,0.16868,0.16868,0.16868,0.16868,,,1,16,16,16,16


==> csv/Urban_Stone_Pillars_Outside.csv <==
hevc-inter_psnr,mule_psnr,epic_psnr,mhvs_psnr,sai_psnr,mhv_psnr,blend_psnr,hevc-inter_rate,mule_rate,epic_rate,mhvs_rate,sai_rate,mhv_rate,blend_rate,hevc-inter_pae,mule_pae,epic_pae,mhvs_pae,sai_pae,mhv_pae,blend_pae
38.1288,37.5435,39.0793,52.6754,50.727,52.2525,50.7825,0.050277,0.18121,0.16122,1.3984,1.3984,1.3984,1.3984,46,136,8,2,2,2,2
42.0428,39.5232,39.7851,50.4094,47.0239,50.1231,48.3003,0.26904,0.29783,0.19279,0.85255,0.85255,0.85255,0.85255,27,135,7,4,4,4,4
46.7302,41.0874,40.3121,49.3031,45.0641,48.9003,46.3067,0.84028,0.40506,0.24013,0.57247,0.57247,0.57247,0.57247,10,125,6,6,6,6,6
52.4095,42.9498,41.2789,48.679,43.8188,48.4144,45.7656,1.7529,0.61011,0.32446,0.40915,0.40915,0.40915,0.40915,6,97,5,8,8,8,8
,44.1253,42.439,48.161,42.8844,47.987,45.0197,,0.73406,0.40915,0.32446,0.32446,0.32446,0.32446,,81,4,10,10,10,10
,46.2045,43.8396,47.8684,42.2719,47.7555,44.9183,,1.1381,0.57247,0.24013,0.24013,0.24013,0.24013,,56,3,12,12,12,12
,,45.9559,47.5613,41.7673,47.4932,44.987,,,0.85255,0.19279,0.19279,0.19279,0.19279,,,2,14,14,14,14
,,50.1135,47.4829,41.3952,47.3043,44.7069,,,1.3984,0.16122,0.16122,0.16122,0.16122,,,1,16,16,16,16

